Coulomb branch surgery: Holonomy saddles, S-folds and discrete symmetry gaugings

Symmetries of Seiberg-Witten (SW) geometries capture intricate physical aspects of the underlying 4d $\mathcal{N} = 2$ field theories. For rank-one theories, these geometries are rational elliptic surfaces whose automorphism group is a semi-direct product between the Coulomb branch (CB) symmetries and the Mordell-Weil group. We study quotients of the SW geometry by subgroups of its automorphism group, which most naturally become gaugings of discrete 0- and 1-form symmetries. Yet, new interpretations of these surgeries become evident when considering 5d $\mathcal{N}=1$ superconformal field theories. There, certain CB symmetries are related to symmetries of the corresponding $(p,q)$-brane web and, as a result, CB surgeries can give rise to (fractional) S-folds. Another novel interpretation of these quotients is the folding across dimensions: circle compactifications of the 5d $E_{2N_f + 1}$ Seiberg theories lead in the infrared to two copies of locally indistinguishable 4d SU(2) SQCD theories with $N_f$ fundamental flavours. This extends earlier results on holonomy saddles, while also reproducing detailed computations of 5d BPS spectra and predicting new 5d and 6d BPS quivers. Finally, we argue that the semi-direct product structure of the automorphism group of the SW geometry includes mixed 't Hooft anomalies between the 0- and 1-form symmetries, and we also present some new results on non-cyclic CB symmetries.

==> Gamma08Z4.tikz <==
%\documentclass[tikz,border=3mm]{standalone}
%\usetikzlibrary{arrows}

%\begin{document}


\begin{tikzpicture}[scale=2, mydot/.style={
    circle,
    fill=white,
    draw,
    outer sep=0pt,
    inner sep=1.5pt
  }]

    \pgfdeclarelayer{background}
    \pgfsetlayers{background,main}
    
    \pgfmathsetmacro{\myxlow}{-1}
    \pgfmathsetmacro{\myxhigh}{8}
    \pgfmathsetmacro{\myiterations}{1}

    \draw[-latex](\myxlow-0.1,0) -- (\myxhigh+0.2,0);
    \pgfmathsetmacro{\succofmyxlow}{\myxlow+0.5}
    
    \draw[-stealth, very thin] (0,0)--(0,3.2) node[above] {}; % y axis
    \begin{scope}
        \pgfmathsetmacro{\myradius}{pow(1/3,1)}
        
        \foreach \i in {-0.5,0.5,1.5,2.5,3.5,4.5,5.5,6.5}
            {\draw[very thin, black] (\i,0.866) arc(120:60:1);
            \draw[very thin, black] (\i,0.866) -- (\i,3);
            }
        \draw[very thin, black] (7.5,0.866) -- (7.5,3);
            
        \foreach \i in {-0.5,1.5,3.5,5.5}
            {\draw[very thin, black] (\i,0.866) arc(60:0:1);
            \draw[very thin, black] (\i + 0.5,0) arc(180:60:1);
            }

             
        
               
    \end{scope}
    

    \begin{scope}
        \begin{pgfonlayer}{background}
            \pgfmathsetmacro{\myradius}{pow(1/3,1}
            \clip
                (-0.5,3) 
                { -- (-0.5,0.866)
             -- (-0.5,0.866) arc(60:0:1)
             -- (0,0) arc(180:0:1)
             -- (2,0) arc(180:0:1)
             -- (4,0) arc(180:0:1)
             --  (6,0) arc(180:60:1)             }
                -- (7.5, 3) -- cycle
            ;
            \fill[gray,opacity=0.4] (-1,-1) rectangle (7.5,3);
        \end{pgfonlayer}
    \end{scope}
    
    
    \begin{scope}

        \draw[very thick, purple] (0.5,0.866) arc(120:60:1);
        \draw[very thick, purple] (2.5,0.866) arc(120:60:1);
        \draw[very thick, purple] (4.5,0.866) arc(120:60:1);
        \draw[very thick, purple] (6.5,0.866) arc(120:60:1);
      
     
        \fill [purple] (1,1)  circle[radius=1.5pt];
        \fill [purple] (3,1)  circle[radius=1.5pt];
        \fill [purple] (5,1)  circle[radius=1.5pt];
         \fill [purple] (7,1)  circle[radius=1.5pt];
        
        \foreach \i in {0, 1, 2,3,4,5,6,7}
            {
            \fill (\i,0)  circle[radius=0.5pt];
            \fill (\i-0.5,0.866)  circle[radius=1pt];
            \draw (\i, 1) node[mydot] {};
            }
        
        \fill (7.5,0.866)  circle[radius=1pt];
        
        
        \node at (-0.65,1.2) {$B_1$}; \node at (1-0.65,1.2) {$B_1$}; \node at (2-0.65,1.2) {$B_2$}; \node at (3-0.65,1.2) {$B_2$}; \node at (4-0.65,1.2) {$B_3$}; \node at (5-0.65,1.2) {$B_3$}; \node at (6-0.65,1.2) {$B_4$}; \node at (7-0.65,1.2) {$B_4$}; \node at (8-0.65,1.2) {$B_1$};         
        \node at (-0.15,1.2) {$W_1$}; \node at (0.85,1.2) {$W_2$}; 
        \node at (1.85,1.2) {$W_3$}; \node at (2.85,1.2) {$W_2$}; 
        \node at (3.85,1.2) {$W_4$}; \node at (4.85,1.2) {$W_2$};
        \node at (5.85,1.2) {$W_5$}; \node at (6.85,1.2) {$W_2$};
       

    \end{scope}
    
\end{tikzpicture}

%\end{document}



